Fair Termination of Multiparty Sessions

There exists a broad family of multiparty sessions in which the progress of one session participant is not unconditional, but depends on the choices performed by other participants. These sessions fall outside the scope of currently available session type systems that guarantee progress. In this work we propose the first type system ensuring that well-typed multiparty sessions, including those exhibiting the aforementioned dependencies, fairly terminate. Fair termination is termination under a fairness assumption that disregards those interactions deemed unfair and therefore unrealistic. Fair termination, combined with the usual safety properties ensured within sessions, not only is desirable per se, but it entails progress and enables a compositional form of static analysis such that the well-typed composition of fairly terminating sessions results in a fairly terminating program.

==> abstract.txt <==

There exists a broad family of multiparty sessions in which the progress of
one session participant is not unconditional, but depends on the choices
performed by other participants. These sessions fall outside the scope of
currently available session type systems that guarantee progress.
In this work we propose the first type system ensuring that well-typed
multiparty sessions, including those exhibiting the aforementioned
dependencies, fairly terminate. Fair termination is termination under a
fairness assumption that disregards those interactions deemed unfair and
therefore unrealistic.
Fair termination, combined with the usual safety properties ensured within
sessions, not only is desirable per se, but it entails progress and
enables a compositional form of static analysis such that the well-typed
composition of fairly terminating sessions results in a fairly terminating
program.


==> old-examples/2bsc.txt <==

# Two buyers, seller, carrier protocol

## Processes 

buyer a: asks to seller the price, discuss with buery b, when terminates, communicate to seller the decision and waits for the carrier 
A(x) = x[s]!query.x[s]?price.(s)(A1(x,s[a]) | B(s[b])) 
A1(x,y) = y[b]!split.A2(x,y) 
A2(x,y) = y[b]?{ 
            yes.wait y.[x] x[s]!pay.x[c]?box.wait x.done 
            no.y[b]!{
              split.A2(x,y) 
              giveup.wait y.[x] x[s]!stop.wait x.done
            } 
          }

SA  = s!query.s!price.(s!pay.c?box.?end + s!stop.?end) 
SA1 = b!split.SA2 
SA2 = b?yes.?end + b?no.(b!split.SA2 + b!giveup.?end) 

buyer b discusses with a 
B(y) = y[a]?{
         split.y[a]!{
           yes.close y
           no.B(y) 
         }, 
         giveup.close y 
       }

SB = a?split.(a!yes.!end + a!no.SB) + a?giveup.!end 

selle: sends the price to  buyer a, waits for a response, in case of pay tells the carrier to send the box
S(x) = x[a]?query.x[a]!price.x[a]?{
         pay.[x] x[x]!start.close x
         stop.[x] x[c]!stop.close x 
       }

SS = a?query.a!price.(a?pay.c!start.!end + a?stop.c!stop.!end) 

carrier: waits command from the seller 
C(x) = x[s]?{
         start.x[a]!box.close x
         stop.close x
       }

SC = s?start.a!box.!end + s?stop.!end 

Main process 
(s)(A(s[a]) | S(s[s]) | C(s[c])) 




==> old-examples/mr1.txt <==
## Processi 

cliente richiede un calcolo al sistema 
C(x) = x[e]!{ 
         req.x[e]?res.C(x) 
         stop.wait x.done 
       }

sistema di calcolo: riceve richiesta da client  e fa partire il calcolo (solo 2 worker ma potrebbero essere n) 
S(x) = x[c]?{
         req.S1(x) 
         stop.close x 
       }
S1(x) = (s)(M(x,s[m]) | W(s[w1]) | W(s[w2]) | R(s[r])) 

nodo master: fa partire i workers, aspetta il risultato dal reducer, se arriva lo inoltra al cliente, altrimenti fa ripartire il calcolo 
M(x,y) = y[w1]!start.y[w2].start.y[r]?{
           res.wait y.x[c]!res.S(x) 
           err.wait y.S1(x) 
         }

nodo worker, aspetta l'input dal master e manda l'output al reducer 
W(y) = y[m]?start.y[r]!res.close y 

nodo reducer: riceve dai wroker e manda al master il risultato oppure un errore 
R(y) = y[w1]?res.y[w2]?res.y[m]!{
         res.close y
         err.close y 
       } 

main process
P = (s)(C(s[c]) | S(s[e])) 

note: 
- la terminaizone di P dipende dalla termnazione di S1 
- si vede dove serve la fairness assumption (se manda all'infinito err non termina mai) 
- è session bounded? 


## Tipi 
SC = e!{start.e?res.SC, stop.?end} 
SS = c?{start.c!res.SS, stop.!end} 
SM = w1!start.w2!start.r?{res.?end, err.?end} 
SW = m?start.r!res.!end 
SR = w1?res.w2?res.m!{res.!end, err.!end} 






==> old-examples/mr2.txt <==
## Processi 

cliente richiede un calcolo al sistema 
C(x) = x[s]!{ 
         req.x[s]?res.C(x) 
         stop.wait x.done 
       }

sistema di calcolo: riceve richiesta da client  e fa partire il calcolo (solo 2 worker ma potrebbero essere n) 
S(x) = x[c]?{
         req.S1(x) 
         stop.close x 
       }
S1(x) = (s)(M(x,s[m]) | W(s[w1]) | W(s[w2])) 

nodo master: fa partire i workers, aspetta il risultato dal reducer, se arriva lo inoltra al cliente, altrimenti fa ripartire il calcolo 
M(x,y) = y[w1]!datum.y[w2].datum.y[w1]?res.y[w2]?res.wait y.(S1(x) + x[c]!res.S(x))

nodo worker, aspetta l'input dal master e manda l'output al reducer 
W(y) = y[m]?start.y[m]!res.close y 

main process
P = (s)(C(s[c]) | S(s[s])) 


## Tipi 
SC = s!req.s?res.SC + s!stop.?end 
SS = c?req.c!res.SS + c?top.!end 
SM = w1!datum.w2!datum.w1?res.w2?res.?end 
SW = m?datum.m!res.!end 





